A cost-aware logical framework

We present $\textbf{calf}$, a $\textbf{c}$ost-$\textbf{a}$ware $\textbf{l}$ogical $\textbf{f}$ramework for studying quantitative aspects of functional programs. Taking inspiration from recent work that reconstructs traditional aspects of programming languages in terms of a modal account of \emph{phase distinctions}, we argue that the cost structure of programs motivates a phase distinction between $\textit{intension}$ and $\textit{extension}$. Armed with this technology, we contribute a synthetic account of cost structure as a computational effect in which cost-aware programs enjoy an internal noninterference property: input/output behavior cannot depend on cost. As a full-spectrum dependent type theory, $\textbf{calf}$ presents a unified language for programming and specification of both cost and behavior that can be integrated smoothly with existing mathematical libraries available in type theoretic proof assistants. We evaluate $\textbf{calf}$ as a general framework for cost analysis by implementing two fundamental techniques for algorithm analysis: the $\textit{method of recurrence relations}$ and $\textit{physicist's method for amortized analysis}$. We deploy these techniques on a variety of case studies: we prove a tight, closed bound for Euclid's algorithm, verify the amortized complexity of batched queues, and derive tight, closed bounds for the sequential and $\textit{parallel}$ complexity of merge sort, all fully mechanized in the Agda proof assistant. Lastly we substantiate the soundness of quantitative reasoning in $\textbf{calf}$ by means of a model construction.

==> gcd.tikz <==
\begin{tikzpicture}[scale=0.75, transform shape]
	\begin{pgfonlayer}{nodelayer}
		\node [style=new style 0] (6) at (-8, 2) {\hyperref[fig:gcd-code]{Cost model} \nodepart{lower} \# of \%'s};
		\node [style=empty square] (23) at (-11, -1) {\hyperref[fig:gcd-code]{Clocked} \nodepart{second} $\gcdclocked$};
		\node [style=empty square] (27) at (-5, -1) {\hyperref[fig:gcd-code]{Recurrence} \nodepart{second} $\gcdcostnat$};
		\node [style=empty square] (29) at (-8, -4) {\hyperref[fig:gcd-code]{Complete} \nodepart{second} $\gcdcode$};
		\node [style=empty square] (30) at (-11, -4) {Specification \nodepart{second} \cref{eq:gcd-1,eq:gcd-2}};
		\node [style=empty square] (32) at (-9.25, -4) {\ref{theorem:gcd-safety} \nodepart{second} $\xleftarrow{\text{satisfies}}$};
		\node [style=empty square] (33) at (-5, -4) {\hyperref[fig:gcd-code]{Cost bound} \nodepart{second} $\gcdcost$};
		\node [style=empty square] (35) at (-6.5, -4) {\ref{theorem:gcd/clocked-gcd/cost} \nodepart{second} $\le$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=arrow, in=90, out=-135, looseness=0.75] (6) to (23);
		\draw [style=arrow, in=90, out=-45, looseness=0.75] (6) to (27);
		\draw [style=arrow, in=135, out=-90, looseness=0.75] (23) to (29);
		\draw [style=arrow, in=45, out=-90, looseness=0.75, join=round] (27) to (29);
		\draw [style=double, join=round] (27) to (33);
	\end{pgfonlayer}
\end{tikzpicture}


==> gcd.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{blue square}=[fill=blue, draw=blue, shape=rectangle, tikzit fill=blue, opacity=.25, text opacity=1, draw opacity=0]
\tikzstyle{green square}=[fill=green, draw=black, shape=rectangle, tikzit fill=green]
\tikzstyle{new style 0}=[circle split, draw, draw opacity=0, text opacity=1]
\tikzstyle{empty square}=[rectangle split, rectangle split parts=2, draw, draw opacity=0, text opacity=1]
\tikzstyle{double}=[fill=white, ->>, join=round]
\tikzstyle{arrow}=[-latex, join=round]

% Edge styles

